On Multilingual Training of Neural Dependency Parsers

We show that a recently proposed neural dependency parser can be improved by joint training on multiple languages from the same family. The parser is implemented as a deep neural network whose only input is orthographic representations of words. In order to successfully parse, the network has to discover how linguistically relevant concepts can be inferred from word spellings. We analyze the representations of characters and words that are learned by the network to establish which properties of languages were accounted for. In particular we show that the parser has approximately learned to associate Latin characters with their Cyrillic counterparts and that it can group Polish and Russian words that have a similar grammatical function. Finally, we evaluate the parser on selected languages from the Universal Dependencies dataset and show that it is competitive with other recently proposed state-of-the art methods, while having a simple structure.

==> img/examples/cle/cle.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{677.38870239bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.15700177)%
    \put(0.01683496,0.00319183){\makebox(0,0)[b]{\smash{ROOT}}}%
    \put(0.1283434,0.00319183){\makebox(0,0)[b]{\smash{Co}}}%
    \put(0.21761454,0.00319183){\makebox(0,0)[b]{\smash{zrobić}}}%
    \put(0.29546675,0.00319183){\makebox(0,0)[b]{\smash{,}}}%
    \put(0.36062165,0.00319183){\makebox(0,0)[b]{\smash{aby}}}%
    \put(0.4594716,0.00319183){\makebox(0,0)[b]{\smash{uniknąć}}}%
    \put(0.58126279,0.00319183){\makebox(0,0)[b]{\smash{czyhającego}}}%
    \put(0.68953577,0.00319183){\makebox(0,0)[b]{\smash{na}}}%
    \put(0.79713284,0.00319183){\makebox(0,0)[b]{\smash{lodzie}}}%
    \put(0.90202626,0.00319183){\makebox(0,0)[b]{\smash{zagrożenia}}}%
    \put(0.99745692,0.00319183){\makebox(0,0)[b]{\smash{?}}}%
    \put(-0.1494845,-0.01895203){\transparent{0}\makebox(0,0)[b]{\smash{ROOT}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cle.pdf}}%
    \put(-0.23067866,0.16180533){\makebox(0,0)[lb]{\smash{}}}%
    \put(0.03320232,0.038622){\makebox(0,0)[b]{\smash{}}}%
    \put(-0.02769329,0.05923408){\makebox(0,0)[b]{\smash{}}}%
    \put(0.33768037,0.05923408){\makebox(0,0)[b]{\smash{}}}%
    \put(0.39857598,0.038622){\makebox(0,0)[b]{\smash{}}}%
    \put(0.27678479,0.09031137){\makebox(0,0)[b]{\smash{}}}%
    \put(0.76394962,0.09031137){\makebox(0,0)[b]{\smash{}}}%
    \put(0.76394962,0.038622){\makebox(0,0)[b]{\smash{}}}%
    \put(0.70305401,0.05923408){\makebox(0,0)[b]{\smash{}}}%
    \put(0.88574085,0.038622){\makebox(0,0)[b]{\smash{}}}%
    \put(0.58126279,0.1310095){\makebox(0,0)[b]{\smash{}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=2]{cle.pdf}}%
  \end{picture}%
\endgroup%


==> img/examples/pos/bogumil.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bogumil.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{567.57610677bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25049508)%
    \put(0.02009212,0.02913887){\makebox(0,0)[b]{\smash{ROOT}}}%
    \put(0.12580481,0.02913887){\makebox(0,0)[b]{\smash{bogumił}}}%
    \put(0.23151751,0.02913887){\makebox(0,0)[b]{\smash{zamilkł}}}%
    \put(0.33723022,0.02913887){\makebox(0,0)[b]{\smash{tak}}}%
    \put(0.44294292,0.02913887){\makebox(0,0)[b]{\smash{,}}}%
    \put(0.54865561,0.02913887){\makebox(0,0)[b]{\smash{że}}}%
    \put(0.65436827,0.02913887){\makebox(0,0)[b]{\smash{prawie}}}%
    \put(0.76008096,0.02913887){\makebox(0,0)[b]{\smash{przestał}}}%
    \put(0.86579366,0.02913887){\makebox(0,0)[b]{\smash{oddychać}}}%
    \put(0.97150635,0.02913887){\makebox(0,0)[b]{\smash{.}}}%
    \put(0.02009212,0.00271069){\makebox(0,0)[b]{\smash{ROOT}}}%
    \put(0.12580481,0.00271069){\makebox(0,0)[b]{\smash{VERB}}}%
    \put(0.23151751,0.00271069){\makebox(0,0)[b]{\smash{VERB}}}%
    \put(0.33723022,0.00271069){\makebox(0,0)[b]{\smash{ADV}}}%
    \put(0.44294292,0.00271069){\makebox(0,0)[b]{\smash{PUNCT}}}%
    \put(0.54865561,0.00271069){\makebox(0,0)[b]{\smash{SCONJ}}}%
    \put(0.65436827,0.00271069){\makebox(0,0)[b]{\smash{PART}}}%
    \put(0.76008096,0.00271069){\makebox(0,0)[b]{\smash{VERB}}}%
    \put(0.86579366,0.00271069){\makebox(0,0)[b]{\smash{VERB}}}%
    \put(0.97150635,0.00271069){\makebox(0,0)[b]{\smash{PUNCT}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bogumil.pdf}}%
    \put(-0.05038301,0.2976424){\makebox(0,0)[lb]{\smash{}}}%
    \put(0.07294848,0.07142395){\makebox(0,0)[b]{\smash{root}}}%
    \put(0.17866116,0.07142395){\makebox(0,0)[b]{\smash{xcomp}}}%
    \put(0.28437386,0.07142395){\makebox(0,0)[b]{\smash{advmod}}}%
    \put(0.60151196,0.13311399){\makebox(0,0)[b]{\smash{punct}}}%
    \put(0.65436827,0.09602397){\makebox(0,0)[b]{\smash{mark}}}%
    \put(0.70722462,0.07142395){\makebox(0,0)[b]{\smash{advmod}}}%
    \put(0.49579927,0.18168624){\makebox(0,0)[b]{\smash{ccomp}}}%
    \put(0.81293731,0.07142395){\makebox(0,0)[b]{\smash{xcomp}}}%
    \put(0.54865561,0.24108778){\makebox(0,0)[b]{\smash{punct}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bogumil.pdf}}%
  \end{picture}%
\endgroup%


==> img/examples/pos/michal.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'michal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{567.57610677bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25049508)%
    \put(0.02009212,0.02913887){\makebox(0,0)[b]{\smash{ROOT}}}%
    \put(0.12580481,0.02913887){\makebox(0,0)[b]{\smash{michał}}}%
    \put(0.23151751,0.02913887){\makebox(0,0)[b]{\smash{zamilkł}}}%
    \put(0.33723022,0.02913887){\makebox(0,0)[b]{\smash{tak}}}%
    \put(0.44294292,0.02913887){\makebox(0,0)[b]{\smash{,}}}%
    \put(0.54865561,0.02913887){\makebox(0,0)[b]{\smash{że}}}%
    \put(0.65436827,0.02913887){\makebox(0,0)[b]{\smash{prawie}}}%
    \put(0.76008096,0.02913887){\makebox(0,0)[b]{\smash{przestał}}}%
    \put(0.86579366,0.02913887){\makebox(0,0)[b]{\smash{oddychać}}}%
    \put(0.97150635,0.02913887){\makebox(0,0)[b]{\smash{.}}}%
    \put(0.02009212,0.00271069){\makebox(0,0)[b]{\smash{ROOT}}}%
    \put(0.12580481,0.00271069){\makebox(0,0)[b]{\smash{PROPN}}}%
    \put(0.23151751,0.00271069){\makebox(0,0)[b]{\smash{VERB}}}%
    \put(0.33723022,0.00271069){\makebox(0,0)[b]{\smash{ADV}}}%
    \put(0.44294292,0.00271069){\makebox(0,0)[b]{\smash{PUNCT}}}%
    \put(0.54865561,0.00271069){\makebox(0,0)[b]{\smash{SCONJ}}}%
    \put(0.65436827,0.00271069){\makebox(0,0)[b]{\smash{PART}}}%
    \put(0.76008096,0.00271069){\makebox(0,0)[b]{\smash{VERB}}}%
    \put(0.86579366,0.00271069){\makebox(0,0)[b]{\smash{VERB}}}%
    \put(0.97150635,0.00271069){\makebox(0,0)[b]{\smash{PUNCT}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{michal.pdf}}%
    \put(-0.05038301,0.2976424){\makebox(0,0)[lb]{\smash{}}}%
    \put(0.17866116,0.07142395){\makebox(0,0)[b]{\smash{nsubj}}}%
    \put(0.12580481,0.09602397){\makebox(0,0)[b]{\smash{root}}}%
    \put(0.28437386,0.07142395){\makebox(0,0)[b]{\smash{advmod}}}%
    \put(0.60151196,0.13311399){\makebox(0,0)[b]{\smash{punct}}}%
    \put(0.65436827,0.09602397){\makebox(0,0)[b]{\smash{mark}}}%
    \put(0.70722462,0.07142395){\makebox(0,0)[b]{\smash{advmod}}}%
    \put(0.49579927,0.18168624){\makebox(0,0)[b]{\smash{ccomp}}}%
    \put(0.81293731,0.07142395){\makebox(0,0)[b]{\smash{xcomp}}}%
    \put(0.60151196,0.24108778){\makebox(0,0)[b]{\smash{punct}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{michal.pdf}}%
  \end{picture}%
\endgroup%


==> img/network/drawing.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drawing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{354.33070866bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,2.08)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drawing.pdf}}%
    \put(0.22464896,0.2406141){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.56219251\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{drawing.pdf}}%
    \put(0.44241355,0.52339523){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2}{$C^w$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{drawing.pdf}}%
    \put(0.36339136,0.67063158){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_1$}}}%
    \put(0.45911913,0.67452509){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_2$}}}%
    \put(0.56159124,0.6660784){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_3$}}}%
    \put(0.55091999,0.62580152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.75}{$\circledast$}}}}%
    \put(0.356767,0.62580152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.75}{$\circledast$}}}}%
    \put(0.45380558,0.62608663){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.75}{$\circledast$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{drawing.pdf}}%
    \put(0.46379519,0.74419649){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^w$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{drawing.pdf}}%
    \put(0.46055649,0.92616656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E^w$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{drawing.pdf}}%
    \put(0.17406157,1.09111951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.75}{$E^{w_0}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{drawing.pdf}}%
    \put(0.32447559,1.09111951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.75}{$E^{w_1}$}}}}%
    \put(0.47488962,1.09111951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.75}{$E^{w_2}$}}}}%
    \put(0.6253036,1.09111951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.75}{$E^{w_3}$}}}}%
    \put(0.77571769,1.09111951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.75}{$E^{w_4}$}}}}%
    \put(0.72552484,1.40468857){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.75}{$H_3$}}}}%
    \put(0.22552857,1.40468857){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.75}{$H_1$}}}}%
    \put(0.47547824,1.40468857){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.75}{$H_2$}}}}%
  \end{picture}%
\endgroup%


==> readme.txt <==
=================================================================
      
     Instructions for preparing the camera-ready manuscript     
            for the TSD 2017 conference proceedings

						Rel. 2016-11-11
	 
=================================================================

Template
--------

We kindly ask you to use the provided template "tsd2017.tex" when
preparing your camera-ready submission. The required fields are
marked with "TSD 2017" comments. Please, do not delete these
comments as they may be used later by the the proceedings editor.

Further notes
-------------

* All images/figures should be either in EPS or PDF format. If you
use a bitmap image, you can embed it into EPS, e.g., using the free
ImageMagick "convert" tool as follows

  $convert -resample 300x300 input.png eps2:output.eps

or you can use your favourite graphic tool (e.g. Inkscape).

* We kindly ask you to clean up the manuscript by removing
all comments from the body of your manuscript.

* When submitting the manuscript, all we need is the *.tex file,
the figures (*.pdf/*.eps), the bibtex file (if you use bibtex),
plus the final PDF of your article. It is not necessary to attach
other files (splncs03.bst, llncs.cls, llncsdoc.sty, *.aux, *.blb,
*.log, and others).

* We will appreciate if you also attach the filled Copyright Form
(scanned as PDF, in the optimal case). This is the preferred way of
delivering this document.

Should you have any questions or comments, please, send an e-mail
to tsd2017@tsdconference.org.

Thank you for your co-operation.
Yours sincerely,

TSD 2017 Organization Committee
TSD 2017 Proceedings Editors

